EditHero: A Benchmark for Long-Horizon Part-Level 3D Editing and Vibe Modeling

3D editing methods are usually tested on a single edit, yet an asset is built through a long sequence of revisions, each of which must implement the requested change while leaving everything else unchanged. We introduce EditHero, to our knowledge the first benchmark for long-horizon, part-level 3D editing, with natural-language instructions and target images for both geometry and texture. A deterministic assembly engine produces the exact target after every edit, and every sequence is reviewed by hand. We use EditHero to compare 2 opposite approaches to 3D editing. Non-agentic methods operate top down, regenerating the object from a learned 3D representation and inferring what to keep. In contrast, LLM/VLM agents operate bottom up, editing through code that inspects the mesh and rewrites only the parts required by instructions. The non-agentic methods often miss the requested change and disturb regions that should stay fixed. Most LLMs follow instructions more closely, and all of them preserve the unedited parts better, but each of their edits takes minutes. We will release the engine and the edit sequences to support research on reliable iterative 3D editing.

==> figures/curves/cc_turn0_dil_3DEditFormer.dat <==
turn mean lo hi n
1 0.5737 0.5446 0.5992 416
2 0.5366 0.5063 0.5626 416
3 0.4959 0.4660 0.5227 416
4 0.4591 0.4325 0.4862 373
5 0.4577 0.4247 0.4885 301
6 0.4477 0.4097 0.4831 232
7 0.4270 0.3808 0.4697 135


==> figures/curves/cc_turn0_dil_Nano3D.dat <==
turn mean lo hi n
1 0.7925 0.7787 0.8046 416
2 0.7664 0.7494 0.7810 416
3 0.7414 0.7223 0.7588 416
4 0.7128 0.6937 0.7327 374
5 0.6945 0.6715 0.7177 302
6 0.6804 0.6513 0.7104 230
7 0.6725 0.6311 0.7085 134


==> figures/curves/cc_turn0_dil_PartFlow.dat <==
turn mean lo hi n
1 0.7178 0.6994 0.7348 416
2 0.6904 0.6729 0.7072 416
3 0.6755 0.6569 0.6929 416
4 0.6631 0.6430 0.6805 373
5 0.6620 0.6390 0.6852 301
6 0.6446 0.6185 0.6670 232
7 0.6392 0.6070 0.6712 135


==> figures/curves/cc_turn0_dil_VoxHammer.dat <==
turn mean lo hi n
1 0.6240 0.6007 0.6481 416
2 0.5316 0.5032 0.5612 416
3 0.4596 0.4297 0.4915 416
4 0.4022 0.3762 0.4326 375
5 0.3709 0.3425 0.4053 302
6 0.3421 0.3071 0.3792 233
7 0.3323 0.2912 0.3727 135


==> figures/curves/cc_turn0_dil_no-op.dat <==
turn mean lo hi n
1 1.0000 1.0000 1.0000 416
2 1.0000 1.0000 1.0000 416
3 1.0000 1.0000 1.0000 416
4 1.0000 1.0000 1.0000 373
5 1.0000 1.0000 1.0000 300
6 1.0000 1.0000 1.0000 228
7 1.0000 1.0000 1.0000 132


==> figures/curves/if_self_3DEditFormer.dat <==
turn mean lo hi n
1 0.2699 0.2327 0.3056 335
2 0.2026 0.1690 0.2318 302
3 0.1844 0.1535 0.2138 306
4 0.1875 0.1568 0.2192 259
5 0.1458 0.1146 0.1811 193
6 0.1998 0.1581 0.2441 133
7 0.1776 0.1292 0.2422 74


==> figures/curves/if_self_Nano3D.dat <==
turn mean lo hi n
1 0.3119 0.2679 0.3509 335
2 0.2936 0.2505 0.3382 311
3 0.3231 0.2747 0.3653 318
4 0.2986 0.2518 0.3459 265
5 0.3164 0.2576 0.3693 196
6 0.4000 0.3385 0.4650 145
7 0.3318 0.2586 0.4058 74


==> figures/curves/if_self_PartFlow.dat <==
turn mean lo hi n
1 0.2557 0.2213 0.2906 335
2 0.1432 0.1165 0.1680 315
3 0.0983 0.0790 0.1186 311
4 0.0849 0.0677 0.1051 261
5 0.0669 0.0473 0.0884 183
6 0.0699 0.0478 0.0993 131
7 0.0652 0.0366 0.0969 67


==> figures/curves/if_self_VoxHammer.dat <==
turn mean lo hi n
1 0.3538 0.3148 0.3891 335
2 0.3069 0.2711 0.3422 305
3 0.3494 0.3065 0.3875 312
4 0.2882 0.2456 0.3235 252
5 0.2716 0.2169 0.3238 177
6 0.3697 0.3178 0.4239 139
7 0.3091 0.2391 0.3743 75


==> figures/curves/if_self_no-op.dat <==
turn mean lo hi n
1 0.0000 0.0000 0.0000 335
2 0.0000 0.0000 0.0000 308
3 0.0000 0.0000 0.0000 299
4 0.0000 0.0000 0.0000 249
5 0.0000 0.0000 0.0000 172
6 0.0000 0.0000 0.0000 118
7 0.0000 0.0000 0.0000 66


==> figures/curves/iou_gt_3DEditFormer.dat <==
turn mean lo hi n
1 0.5121 0.4869 0.5353 416
2 0.4573 0.4318 0.4792 416
3 0.4076 0.3820 0.4293 416
4 0.3712 0.3470 0.3925 375
5 0.3710 0.3446 0.3963 302
6 0.3797 0.3509 0.4057 233
7 0.3597 0.3271 0.3915 135


==> figures/curves/iou_gt_Nano3D.dat <==
turn mean lo hi n
1 0.6907 0.6729 0.7069 416
2 0.6290 0.6075 0.6500 416
3 0.5835 0.5600 0.6060 416
4 0.5377 0.5130 0.5609 375
5 0.5272 0.4973 0.5535 302
6 0.5283 0.5002 0.5596 233
7 0.5133 0.4739 0.5494 135


==> figures/curves/iou_gt_PartFlow.dat <==
turn mean lo hi n
1 0.6253 0.6058 0.6432 416
2 0.5582 0.5381 0.5759 416
3 0.5111 0.4891 0.5292 416
4 0.4682 0.4470 0.4880 375
5 0.4634 0.4399 0.4862 302
6 0.4593 0.4350 0.4879 233
7 0.4491 0.4199 0.4793 135


==> figures/curves/iou_gt_VoxHammer.dat <==
turn mean lo hi n
1 0.5411 0.5198 0.5647 416
2 0.4396 0.4136 0.4658 416
3 0.3752 0.3512 0.4012 416
4 0.3229 0.3006 0.3474 375
5 0.3093 0.2833 0.3360 302
6 0.2989 0.2725 0.3276 233
7 0.2860 0.2531 0.3147 135


==> figures/curves/iou_gt_no-op.dat <==
turn mean lo hi n
1 0.8401 0.8190 0.8570 416
2 0.7629 0.7379 0.7853 416
3 0.7046 0.6768 0.7287 416
4 0.6520 0.6192 0.6819 375
5 0.6458 0.6105 0.6790 302
6 0.6530 0.6136 0.6890 233
7 0.6295 0.5867 0.6719 135


==> figures/turns/cc_turn0_dil_3deditformer_reference_fixed_chain_v2_cam2.dat <==
turn mean lo hi n
1 0.6033 0.5637 0.6418 135
2 0.5645 0.5184 0.6012 135
3 0.5399 0.4948 0.5764 135
4 0.4963 0.4509 0.5327 135
5 0.4807 0.4367 0.5167 135
6 0.4437 0.3976 0.4830 135
7 0.4270 0.3808 0.4697 135


==> figures/turns/cc_turn0_dil_nano_reference_fixed_chain_v2_cam2.dat <==
turn mean lo hi n
1 0.7839 0.7598 0.8056 135
2 0.7652 0.7395 0.7888 135
3 0.7430 0.7145 0.7677 135
4 0.7185 0.6843 0.7454 135
5 0.7113 0.6756 0.7389 135
6 0.6902 0.6526 0.7267 133
7 0.6725 0.6311 0.7085 134


==> figures/turns/cc_turn0_dil_noop.dat <==
turn mean lo hi n
1 1.0000 1.0000 1.0000 135
2 1.0000 1.0000 1.0000 135
3 1.0000 1.0000 1.0000 135
4 1.0000 1.0000 1.0000 135
5 1.0000 1.0000 1.0000 135
6 1.0000 1.0000 1.0000 133
7 1.0000 1.0000 1.0000 132


==> figures/turns/cc_turn0_dil_partflow_reference_fixed_chain_v2_cam2.dat <==
turn mean lo hi n
1 0.7211 0.6912 0.7485 135
2 0.6999 0.6699 0.7247 135
3 0.6865 0.6582 0.7125 135
4 0.6788 0.6518 0.7064 135
5 0.6732 0.6452 0.6991 135
6 0.6486 0.6171 0.6804 135
7 0.6392 0.6070 0.6712 135


==> figures/turns/cc_turn0_dil_trellis_regen_fixed_chain_v2_cam2.dat <==
turn mean lo hi n
1 0.3078 0.2737 0.3434 135
2 0.2827 0.2519 0.3122 135
3 0.2880 0.2565 0.3210 135
4 0.2648 0.2329 0.3003 135
5 0.2664 0.2333 0.2963 135
6 0.2484 0.2179 0.2797 135
7 0.2471 0.2181 0.2761 135


==> figures/turns/cc_turn0_dil_voxhammer_reference_gtmask_fixed_chain_v2_cam2.dat <==
turn mean lo hi n
1 0.6100 0.5709 0.6393 135
2 0.5258 0.4836 0.5584 135
3 0.4636 0.4233 0.4998 135
4 0.4136 0.3710 0.4533 135
5 0.3884 0.3404 0.4310 135
6 0.3457 0.3020 0.3880 135
7 0.3323 0.2912 0.3727 135


==> figures/turns/if_self_3deditformer_reference_fixed_chain_v2_cam2.dat <==
turn mean lo hi n
1 0.2695 0.2175 0.3291 108
2 0.2396 0.1828 0.2995 94
3 0.2611 0.2052 0.3227 99
4 0.2312 0.1786 0.2923 90
5 0.1837 0.1316 0.2421 83
6 0.2048 0.1501 0.2701 77
7 0.1776 0.1292 0.2422 74


==> figures/turns/if_self_nano_reference_fixed_chain_v2_cam2.dat <==
turn mean lo hi n
1 0.3164 0.2518 0.3761 108
2 0.3092 0.2452 0.3713 95
3 0.3452 0.2820 0.4123 102
4 0.3270 0.2690 0.3910 91
5 0.3218 0.2483 0.3992 84
6 0.4234 0.3235 0.5089 85
7 0.3318 0.2586 0.4058 74


==> figures/turns/if_self_noop.dat <==
turn mean lo hi n
1 0.0000 0.0000 0.0000 108
2 0.0000 0.0000 0.0000 94
3 0.0000 0.0000 0.0000 92
4 0.0000 0.0000 0.0000 83
5 0.0000 0.0000 0.0000 72
6 0.0000 0.0000 0.0000 69
7 0.0000 0.0000 0.0000 66


==> figures/turns/if_self_partflow_reference_fixed_chain_v2_cam2.dat <==
turn mean lo hi n
1 0.2355 0.1830 0.2876 108
2 0.1671 0.1182 0.2234 97
3 0.1143 0.0759 0.1493 100
4 0.1095 0.0746 0.1532 87
5 0.0564 0.0309 0.0882 80
6 0.0812 0.0475 0.1205 80
7 0.0652 0.0366 0.0969 67


==> figures/turns/if_self_trellis_regen_fixed_chain_v2_cam2.dat <==
turn mean lo hi n
1 0.4925 0.4277 0.5449 108
2 0.4793 0.4208 0.5407 86
3 0.5158 0.4566 0.5725 95
4 0.4938 0.4176 0.5632 80
5 0.4790 0.4077 0.5499 77
6 0.5261 0.4462 0.6022 69
7 0.5196 0.4605 0.5759 77


==> figures/turns/if_self_voxhammer_reference_gtmask_fixed_chain_v2_cam2.dat <==
turn mean lo hi n
1 0.3572 0.3017 0.4100 108
2 0.3137 0.2496 0.3665 91
3 0.3576 0.2978 0.4171 101
4 0.3433 0.2792 0.4100 86
5 0.2621 0.2059 0.3184 74
6 0.3797 0.3134 0.4451 77
7 0.3091 0.2391 0.3743 75


==> figures/turns/iou_own_3deditformer_reference_fixed_chain_v2_cam2.dat <==
turn mean lo hi n
1 0.5191 0.4798 0.5535 147
2 0.4580 0.4231 0.4931 147
3 0.4232 0.3854 0.4584 147
4 0.3900 0.3550 0.4247 147
5 0.3637 0.3303 0.3963 147


==> figures/turns/iou_own_nano_reference_fixed_chain_v2_cam2.dat <==
turn mean lo hi n
1 0.6857 0.6590 0.7125 147
2 0.6187 0.5819 0.6501 147
3 0.5772 0.5365 0.6115 147
4 0.5406 0.4988 0.5763 147
5 0.5182 0.4753 0.5546 147


==> figures/turns/iou_reset_3deditformer_reference_fixed_chain_v2_cam2.dat <==
turn mean lo hi n
1 0.5183 0.4784 0.5517 147
2 0.5042 0.4636 0.5397 147
3 0.4944 0.4490 0.5394 147
4 0.4637 0.4225 0.5073 147
5 0.4599 0.4217 0.5068 147


==> figures/turns/iou_reset_nano_reference_fixed_chain_v2_cam2.dat <==
turn mean lo hi n
1 0.6856 0.6593 0.7124 147
2 0.6999 0.6703 0.7232 147
3 0.6880 0.6553 0.7155 147
4 0.6815 0.6512 0.7074 147
5 0.6805 0.6486 0.7043 147

